Interpreting and Stabilizing Machine-learning Parametrizations of Convection

Neural networks are a promising technique for parameterizing sub-grid-scale physics (e.g. moist atmospheric convection) in coarse-resolution climate models, but their lack of interpretability and reliability prevents widespread adoption. For instance, it is not fully understood why neural network parameterizations often cause dramatic instability when coupled to atmospheric fluid dynamics. This paper introduces tools for interpreting their behavior that are customized to the parameterization task. First, we assess the nonlinear sensitivity of a neural network to lower-tropospheric stability and the mid-tropospheric moisture, two widely-studied controls of moist convection. Second, we couple the linearized response functions of these neural networks to simplified gravity-wave dynamics, and analytically diagnose the corresponding phase speeds, growth rates, wavelengths, and spatial structures. To demonstrate their versatility, these techniques are tested on two sets of neural networks, one trained with a super-parametrized version of the Community Atmosphere Model (SPCAM) and the second with a near-global cloud-resolving model (GCRM). Even though the SPCAM simulation has a warmer climate than the cloud-resolving model, both neural networks predict stronger heating/drying in moist and unstable environments, which is consistent with observations. Moreover, the spectral analysis can predict that instability occurs when GCMs are coupled to networks that support gravity waves that are unstable and have phase speeds larger than 5 m/s. In contrast, standing unstable modes do not cause catastrophic instability. Using these tools, differences between the SPCAM- vs. GCRM- trained neural networks are analyzed, and strategies to incrementally improve both of their coupled online performance unveiled.

==> SI_captions.txt <==
% tgb - 3/12/2020 - Captions for Movies S1 & S2, and Figures S1 & S2

Movie S1: Near-surface convective moistening (left) and heating (right) in an aquaplanet SPCAM simulation in which we use "NN-unstable" to parametrize convection. The simulation crashes in less than two days.

Movie S2: Same as Movie S1, but after ablating the top 14 vertical levels out of 30 from the "NN-unstable" following the method presented in sub-section 5.2. The simulation still crashes in approximately three days.

Figure S1: Same as Figure 1 (d)-(f), but for "NN-unstable" instead of "NN-stable". (a) Population of each LTS/Q bin, (b) predicted net precipitation, and (c) true net precipitation.

Figure S2: Same as Figure 10, but for the unregularized (i.e., raw) linear response functions of (a) "NN-stable" and (b) "NN-unstable". Stability diagrams obtained by coupling the unregularized responses to simple two-dimensional dynamics for (c) "NN-stable" and (d) "NN-unstable".
